Crack Detection Using Enhanced Thresholding on UAV based Collected Images

This paper proposes a thresholding approach for crack detection in an unmanned aerial vehicle (UAV) based infrastructure inspection system. The proposed algorithm performs recursively on the intensity histogram of UAV-taken images to exploit their crack-pixels appearing at the low intensity interval. A quantified criterion of interclass contrast is proposed and employed as an object cost and stop condition for the recursive process. Experiments on different datasets show that our algorithm outperforms different segmentation approaches to accurately extract crack features of some commercial buildings.

==> Location_20180604.txt <==
Date: 04 June 2018

Pictures           Location

GOPR1025-GOPR1042: Wentworth Park Sporting Complex, 3 Wentworth Park Rd, Glebe NSW 2037 (Light-rail Bridge)


==> Location_20180804.txt <==
Date: 04 August 2018

Pictures           Location

GOPR1065-GOPR1067: 60-64 Nelson Ave, Belmore NSW 2192
GOPR1068-GOPR1074: 17 Phillip St, Roselands NSW 2196
GOPR1075-GOPR1078: 857 Canterbury Rd, Lakemba NSW 2195 (back - Hunt Lane).
GOPR1109-GOPR1110: 122 Quigg St S, Lakemba NSW 2195
GOPR1111-GOPR1113: 943 Canterbury Rd, Lakemba NSW 2195 (back - Baden Powell Pl)
GOPR1114-GOPR1121: From 14-36 Croydon St, Lakemba NSW 2195
GOPR1122-GOPR1125: 2-12 Legge St, Roselands NSW 2196

==> Location_20180812.txt <==
Date: 12 August 2018
Pictures           Location
G0011079-G0011081: Centre Avenue, Roselands NSW 2196 (-33.934533, 151.070851)
GOPR1169-GOPR1242: Roselands Shopping Centre Carpark (back) Roselands Dr and+ Roselands Ave, Roselands NSW 2196
GOPR1244-GOPR1248: 66 to 70 Payten Ave, Roselands NSW 2196
GOPR1249-GOPR1251: Roselands Shopping Centre Carpark - (Access through Pentland Ave Wiley Park)
GOPR1252-GOPR1266: 8 to 46 Nicoll St, Roselands NSW 2196
GOPR1267-GOPR1271: Albion St and Ludgate St, Roselands NSW 2196
GOPR1272-GOPR1287: 58-60 Rogers St, Roselands NSW 2196
GOPR1288-GOPR1301: 2-14 Leslie St, Roselands NSW 2196
GOPR1302-GOPR1348: 104-110 Leylands Parade, Belmore NSW 2192
GOPR1360-GOPR1370: 7-31 Commercial Rd, Kingsgrove NSW 2208
